Fresnel Interferometric Imager: ground-based prototype

The Fresnel Interferometric Imager is a space-based astronomical telescope project yielding milli-arc second angular resolution and high contrast images with loose manufacturing constraints. This optical concept involves diffractive focusing and formation flying: a first "primary optics" space module holds a large binary Fresnel Array, and a second "focal module" holds optical elements and focal instruments that allow for chromatic dispersion correction. We have designed a reduced-size Fresnel Interferometric Imager prototype and made optical tests in our lab, in order to validate the concept for future space missions. The Primary module of this prototype consists of a square, 8 cm side, 23 m focal length Fresnel array. The focal module is composed of a diaphragmed small telescope used as "field lens", a small cophased diverging Fresnel Zone Lens (FZL) that cancels the dispersion and a detector. An additional module collimates the artificial targets of various shapes, sizes and dynamic ranges to be imaged. In this paper, we describe the experimental setup, different designs of the primary Fresnel array, and the cophased Fresnel Zone Lens that achieves rigorous chromatic correction. We give quantitative measurements of the diffraction limited performances and dynamic range on double sources. The tests have been performed in the visible domain, lambda = 400 - 700 nm. In addition, we present computer simulations of the prototype optics based on Fresnel propagation, that corroborate the optical tests. This numerical tool has been used to simulate the large aperture Fresnel arrays that could be sent to space with diameters of 3 to 30 m, foreseen to operate from Lyman-alpha (121 nm) to mid I.R. (25 microns).

==> comments.txt <==
10 pages, 13 figures; accepted for publication in Applied Optics

